Asymptotically Optimal Quantum Circuits for d-level Systems

As a qubit is a two-level quantum system whose state space is spanned by |0>, |1>, so a qudit is a d-level quantum system whose state space is spanned by |0>,...,|d-1>. Quantum computation has stimulated much recent interest in algorithms factoring unitary evolutions of an n-qubit state space into component two-particle unitary evolutions. In the absence of symmetry, Shende, Markov and Bullock use Sard's theorem to prove that at least C 4^n two-qubit unitary evolutions are required, while Vartiainen, Moettoenen, and Salomaa (VMS) use the QR matrix factorization and Gray codes in an optimal order construction involving two-particle evolutions. In this work, we note that Sard's theorem demands C d^{2n} two-qudit unitary evolutions to construct a generic (symmetry-less) n-qudit evolution. However, the VMS result applied to virtual-qubits only recovers optimal order in the case that d is a power of two. We further construct a QR decomposition for d-multi-level quantum logics, proving a sharp asymptotic of Theta(d^{2n}) two-qudit gates and thus closing the complexity question for all d-level systems (d finite.) Gray codes are not required, and the optimal Theta(d^{2n}) asymptotic also applies to gate libraries where two-qudit interactions are restricted by a choice of certain architectures.

==> MATLAB/virtual_type.txt <==
Virtual data type: For d a fixed natural number, n a fixed # of qudits:
[p,C,V] is a virtual data type encodes data for a sequence
of l uniformly-controlled one-qudit unitary operators.  Here:
 
  p is the number of uniformly-controlled operators stored 
  V is an pd x d matrix, for which d successive rows are the dxd op applied
  C is p x n, with C(:,k) the control word that activates applicition of
    V( (k*d):((k+1)*d) , 1:d), per Definition of \S 3 of the text
    Note that -1 plays the role of asterisk (no control,) while
    -2 stands in for the T character (qudit on which V is applied)

Example:  For 3 qutrits (d=3,n=3,) suppose we have two successive
operations.  The first applies a 3x3 unitary v1 to the bottom line
if the middle line carries 1.  The second applies 3x3 unitary v2 to
the second line if the top line carries 0 and the bottom line carries 2.  Then
p=2; V = [v1 ; v2]; C=[ -1 1 -2 ; 0 -2 2 ]; 



----------------------------------------o-------------------------------------
% Mathematical and Computational Sciences Division                        
% National Institute of Standards and  Technology,                        
% Gaithersburg, MD USA                                                    
%
% This software was developed at the National Institute of Standards and  
% Technology (NIST) by employees of the Federal Government in the course  
% of their official duties. Pursuant to title 17 Section 105 of the       
% United States Code, this software is not subject to copyright protection 
% and is in the public domain. NIST assumes no responsibility whatsoever   
% for its use by other parties, and makes no guarantees, expressed or     
% implied about its quality, reliability, or any other characteristic. 


NIST disclaimer.
  Certain commercial equipment or instruments may be identified in this
  paper to specify experimental procedures.
  Such identification is not intended to imply recommendation
  or endorsement by the National Institute of Standards and
  Technology.

